Fast Merge Tree Computation via SYCL

A merge tree is a topological descriptor of a real-valued function. Merge trees are used in visualization and topological data analysis, either directly or as a means to another end: computing a 0-dimensional persistence diagram, identifying connected components, performing topological simplification, etc. Scientific computing relies more and more on GPUs to achieve fast, scalable computation. For efficiency, data analysis should take place at the same location as the main computation, which motivates interest in parallel algorithms and portable software for merge trees that can run not only on a CPU, but also on a GPU, or other types of accelerators. The SYCL standard defines a programming model that allows the same code, written in standard C++, to compile targets for multiple parallel backends (CPUs via OpenMP or TBB, NVIDIA GPUs via CUDA, AMD GPUs via ROCm, Intel GPUs via Level Zero, FPGAs). In this paper, we adapt the triplet merge tree algorithm to SYCL and compare our implementation with the VTK-m implementation, which is the only other implementation of merge trees for GPUs that we know of.

==> data/chameleon/cham_tmt_sycl_gpu.txt <==
lin_size; n_vertices; elapsed_total; elapsed_transfer; elapsed_computation
128; 2097152; 0.057; 0.000; 0.057
256; 16777216; 0.322; 0.000; 0.322
512; 134217728; 2.800; 0.000; 2.800


==> data/chameleon/cham_tmt_sycl_openmp.txt <==
lin_size; n_vertices; elapsed_total; elapsed_transfer; elapsed_computation
128; 2097152; 0.087; 0.000; 0.087
256; 16777216; 0.508; 0.000; 0.508
512; 134217728; 2.930; 0.000; 2.930
1024; 1073741824; 24.500; 0.000; 24.500


==> data/chameleon/cham_vtk_gpu.txt <==
lin_size; elapsed
128; 0.7461864
256; 0.9879464
512; 4.211546


==> data/chameleon/cham_vtk_openmp.txt <==
lin_size; elapsed
128;0.1393632
256;0.4904892
512;7.231168
1024;50.2604


==> data/isotropic_pressure/ip_tmt_sycl_gpu.txt <==
lin_size; n_vertices; elapsed_total; elapsed_transfer; elapsed_computation
128; 2097152; 0.044; 0.000; 0.042
256; 16777216; 0.269; 0.000; 0.257
512; 134217728; 2.080; 0.000; 2.010


==> data/isotropic_pressure/ip_tmt_sycl_openmp.txt <==
lin_size; n_vertices; elapsed_total; elapsed_transfer; elapsed_computation
128; 2097152; 0.065; 0.000; 0.048
256; 16777216; 0.296; 0.000; 0.281
512; 134217728; 2.170; 0.000; 2.130
1024; 1073741824; 15.900; 0.000; 15.700


==> data/isotropic_pressure/ip_tmt_sycl_serial.txt <==
lin_size; n_vertices; elapsed_total; elapsed_transfer; elapsed_computation
128; 2097152; 0.573; 0.000; 0.566
256; 16777216; 4.480; 0.000; 4.470
512; 134217728; 35.200; 0.000; 35.100
1024; 1073741824; 279.000; 0.000; 278.000


==> data/isotropic_pressure/ip_vtk_gpu.txt <==
lin_size; n_vertices; elapsed
128; 2097152; 0.038
256; 16777216; 0.253
512; 134217728; 1.537


==> data/isotropic_pressure/ip_vtk_openmp.txt <==
lin_size; n_vertices; elapsed
128; 2097152; 0.081
256; 16777216; 0.476
512; 134217728; 3.207
1024; 1073741824; 22.078


==> data/isotropic_pressure/ip_vtk_serial.txt <==
lin_size; n_vertices; elapsed
128; 2097152; 0.465
256; 16777216; 4.369
512; 134217728; 35.512
1024; 1073741824; 245.418


==> data/jicf/jicf_tmt_sycl_gpu.txt <==
lin_size; n_vertices; elapsed_total; elapsed_transfer; elapsed_computation
176; 5451776; 0.070; 0.000; 0.070
352; 43614208; 0.536; 0.000; 0.536
704; 348913664; 4.300; 0.000; 4.300


==> data/jicf/jicf_tmt_sycl_openmp.txt <==
lin_size; n_vertices; elapsed_total; elapsed_transfer; elapsed_computation
176; 5451776; 0.097; 0.000; 0.097
352; 43614208; 0.641; 0.000; 0.641
704; 348913664; 4.920; 0.000; 4.920


==> data/jicf/jicf_vtk_gpu.txt <==
lin_size; elapsed
176;0.8141614
352;1.471312
704;5.532404


==> data/jicf/jicf_vtk_openmp.txt <==
lin_size; elapsed
176;0.2225648
352;1.330096
704;7.260258


==> data/magnetic_reconnection/mr_tmt_sycl_gpu.txt <==
lin_size; n_vertices; elapsed_total; elapsed_transfer; elapsed_computation
128; 2097152; 0.049; 0.000; 0.047
256; 16777216; 0.310; 0.000; 0.299
512; 134217728; 2.390; 0.000; 2.320


==> data/magnetic_reconnection/mr_tmt_sycl_openmp.txt <==
lin_size; n_vertices; elapsed_total; elapsed_transfer; elapsed_computation
128; 2097152; 0.059; 0.000; 0.045
256; 16777216; 0.336; 0.000; 0.320
512; 134217728; 2.530; 0.000; 2.490


==> data/magnetic_reconnection/mr_tmt_sycl_serial.txt <==
lin_size; n_vertices; elapsed_total; elapsed_transfer; elapsed_computation
128; 2097152; 0.607; 0.000; 0.600
256; 16777216; 4.920; 0.000; 4.900
512; 134217728; 39.000; 0.000; 38.900


==> data/magnetic_reconnection/mr_vtk_gpu.txt <==
lin_size; n_vertices; elapsed
128; 2097152; 0.675
256; 16777216; 1.279
512; 134217728; 6.952


==> data/magnetic_reconnection/mr_vtk_openmp.txt <==
lin_size; n_vertices; elapsed
128; 2097152; 3.262
256; 16777216; 4.465
512; 134217728; 15.908


==> data/magnetic_reconnection/mr_vtk_serial.txt <==
lin_size; n_vertices; elapsed
128; 2097152; 0.740
256; 16777216; 9.022
512; 134217728; 106.139


==> data/pawpawsaurus/paw_tmt_sycl_gpu.txt <==
lin_size; n_vertices; elapsed_total; elapsed_transfer; elapsed_computation
119; 1685159; 0.039; 0.000; 0.039
238; 13481272; 0.198; 0.000; 0.198
476; 107850176; 1.580; 0.000; 1.580
952; 862801408; 12.600; 0.000; 12.600


==> data/pawpawsaurus/paw_tmt_sycl_openmp.txt <==
lin_size; n_vertices; elapsed_total; elapsed_transfer; elapsed_computation
119; 1685159; 0.050; 0.000; 0.050
238; 13481272; 0.261; 0.000; 0.261
476; 107850176; 2.230; 0.000; 2.230
952; 862801408; 14.300; 0.000; 14.300


==> data/pawpawsaurus/paw_vtk_gpu.txt <==
lin_size; elapsed
119;0.7182748
238;1.0123368
476;3.571702
952;1056.645


==> data/pawpawsaurus/paw_vtk_openmp.txt <==
lin_size; elapsed
119;0.10109612
238;0.5359124
476;6.251656
952;68.51488


==> data/richtmyer_meshkov/rm_tmt_sycl_gpu.txt <==
lin_size; n_vertices; elapsed_total; elapsed_transfer; elapsed_computation
128; 2097152; 0.105; 0.000; 0.100
256; 16777216; 0.928; 0.000; 0.916
512; 134217728; 9.230; 0.000; 9.170


==> data/richtmyer_meshkov/rm_tmt_sycl_openmp.txt <==
lin_size; n_vertices; elapsed_total; elapsed_transfer; elapsed_computation
128; 2097152; 0.129; 0.000; 0.092
256; 16777216; 1.750; 0.000; 1.720
512; 134217728; 179.000; 0.000; 179.000
1024; 1073741824; 8030.000; 0.000; 8020.000


==> data/richtmyer_meshkov/rm_vtk_gpu.txt <==
lin_size; n_vertices; elapsed
128; 2097152; 0.039
256; 16777216; 0.287
512; 134217728; 2.003


==> data/richtmyer_meshkov/rm_vtk_openmp.txt <==
lin_size; n_vertices; elapsed
128; 2097152; 0.071
256; 16777216; 0.498
512; 134217728; 4.101
1024; 1073741824; 24.113


==> data/richtmyer_meshkov/rm_vtk_serial.txt <==
lin_size; n_vertices; elapsed
128; 2097152; 0.348
256; 16777216; 3.876
512; 134217728; 33.843
1024; 1073741824; 222.102


==> data/scaling_ip_cole.txt <==
threads; elapsed_total
1 ;  35.9
2 ;  18.5
4 ;  9.98
8 ;  5.72
16 ;  3.58
40 ;  2.35
80 ;  1.55


==> data/scaling_ip_vtkm_cole.txt <==
threads; elapsed_total
1 ;  35.6506
2 ;  18.7518
4 ;  10.2965
8 ;  7.44892
16 ;  5.24308
40 ;  3.48962
80 ;  3.45715


==> data/scaling_mr_cole.txt <==
threads; elapsed_total
1 ;  39.1
2 ;  21.1
4 ;  12.2
8 ;  6.89
16 ;  4.25
40 ;  2.66
80 ;  1.69


==> data/scaling_mr_vtkm_cole.txt <==
threads; elapsed_total
1 ;  109.399
2 ;  59.4445
4 ;  35.1221
8 ;  25.0252
16 ;  18.7395
40 ;  15.4354
80 ;  15.1524


==> data/scaling_rm_cole.txt <==
threads; elapsed_total
1 ;  3.28e+03
2 ;  1.12e+03
4 ;  894
8 ;  653
16 ;  329
40 ;  182
80 ;  107


==> data/scaling_rm_vtkm_cole.txt <==
threads; elapsed_total
1 ;  34.2095
2 ;  18.3804
4 ;  10.7025
8 ;  7.62562
16 ;  5.8813
40 ;  4.69247
80 ;  4.84511


==> data/scaling_z2_cole.txt <==
threads; elapsed_total
1; 37.6
2; 19.2
4; 10.5
8; 5.99
16;3.8
40;2.4
80;1.55


==> data/scaling_z2_vtkm_cole.txt <==
threads; elapsed_total
1 ;  73.1525
2 ;  39.528
4 ;  23.2777
8 ;  16.2001
16 ;  12.502
40 ;  10.2646
80 ;  10.1245


==> data/truss/truss_tmt_sycl_gpu.txt <==
lin_size; n_vertices; elapsed_total; elapsed_transfer; elapsed_computation
150; 3375000; 0.078; 0.000; 0.078
300; 27000000; 0.586; 0.000; 0.586
600; 216000000; 4.800; 0.000; 4.800


==> data/truss/truss_tmt_sycl_openmp.txt <==
lin_size; n_vertices; elapsed_total; elapsed_transfer; elapsed_computation
150; 3375000; 0.147; 0.000; 0.147
300; 27000000; 1.420; 0.000; 1.420
600; 216000000; 23.600; 0.000; 23.600
1200; 1728000000; 424.000; 0.000; 424.000


==> data/truss/truss_vtk_gpu.txt <==
lin_size; elapsed
150;0.7620332
300;1.66284
600;13.0064


==> data/truss/truss_vtk_openmp.txt <==
lin_size; elapsed
150;0.1697792
300;1.737334
600;19.31502


==> data/woodbranch/woodbranch_tmt_sycl_gpu.txt <==
lin_size; n_vertices; elapsed_total; elapsed_transfer; elapsed_computation
128; 2097152; 0.051; 0.000; 0.051
256; 16777216; 0.320; 0.000; 0.320
512; 134217728; 2.650; 0.000; 2.650


==> data/woodbranch/woodbranch_tmt_sycl_openmp.txt <==
lin_size; n_vertices; elapsed_total; elapsed_transfer; elapsed_computation
128; 2097152; 0.071; 0.000; 0.071
256; 16777216; 0.467; 0.000; 0.467
512; 134217728; 3.440; 0.000; 3.440
1024; 1073741824; 25.700; 0.000; 25.700


==> data/woodbranch/woodbranch_vtk_gpu.txt <==
lin_size; elapsed
128;0.7475922
256;1.552816
512;9.0218075


==> data/woodbranch/woodbranch_vtk_openmp.txt <==
lin_size; elapsed
128;0.1545912
256;1.538524
512;16.71654
1024;164.4048


==> data/z2/z2_tmt_sycl_gpu.txt <==
lin_size; n_vertices; elapsed_total; elapsed_transfer; elapsed_computation
256; 16777216; 0.301; 0.000; 0.290
512; 134217728; 2.290; 0.000; 2.220
768; 452984832; 7.980; 0.000; 7.740


==> data/z2/z2_tmt_sycl_openmp.txt <==
lin_size; n_vertices; elapsed_total; elapsed_transfer; elapsed_computation
256; 16777216; 0.293; 0.000; 0.280
512; 134217728; 2.230; 0.000; 2.190
768; 452984832; 7.200; 0.000; 7.080
1024; 1073741824; 16.600; 0.000; 16.300


==> data/z2/z2_vtk_gpu.txt <==
lin_size; n_vertices; elapsed
256; 16777216; 0.537
512; 134217728; 4.864
768; 452984832; 34.146


==> data/z2/z2_vtk_openmp.txt <==
lin_size; n_vertices; elapsed
256; 16777216; 0.859
512; 134217728; 8.272
768; 452984832; 28.619
1024; 1073741824; 73.318


==> data/z2/z2_vtk_serial.txt <==
lin_size; n_vertices; elapsed
256; 16777216; 7.329
512; 134217728; 71.525
768; 452984832; 257.564
1024; 1073741824; 670.244

